Learning Interpretable Queries for Explainable Image Classification with Information Pursuit

Information Pursuit (IP) is an explainable prediction algorithm that greedily selects a sequence of interpretable queries about the data in order of information gain, updating its posterior at each step based on observed query-answer pairs. The standard paradigm uses hand-crafted dictionaries of potential data queries curated by a domain expert or a large language model after a human prompt. However, in practice, hand-crafted dictionaries are limited by the expertise of the curator and the heuristics of prompt engineering. This paper introduces a novel approach: learning a dictionary of interpretable queries directly from the dataset. Our query dictionary learning problem is formulated as an optimization problem by augmenting IP's variational formulation with learnable dictionary parameters. To formulate learnable and interpretable queries, we leverage the latent space of large vision and language models like CLIP. To solve the optimization problem, we propose a new query dictionary learning algorithm inspired by classical sparse dictionary learning. Our experiments demonstrate that learned dictionaries significantly outperform hand-crafted dictionaries generated with large language models.

==> ICCV2025/algorithm/algorithm.tikz <==
\begin{algorithm}[H]
\caption{V-IP Query Dictionary Learning}
\begin{algorithmic}[1]
\State Init. query dictionary \(Q_\theta\), querier \(g_\eta\), and classifier \(f_\psi\)
\While{not converged}
    \State \# V-IP update
    \For{\(k=1,\dots, t\)}
    \State Fix \(\theta\) and update $\psi,\eta$ with \(\nabla_{\psi,\eta} J_{Q_\theta}(\psi,\eta)\)
    \EndFor
    \State \# Dictionary update
    \State Fix \(\psi,\eta\) and update \(\theta\) with \(\nabla_{\theta} J_{Q_\theta}(\psi,\eta)\)
\EndWhile
\end{algorithmic}
\label{alg:pseudocode}

\end{algorithm}


==> ICCV2025/figures/classifier_arch.tikz <==

\begin{tikzpicture}[
  block1/.style={rectangle, fill=blue!20, text width=2cm, text centered, minimum height=1cm},
  block2/.style={rectangle, fill=red!20, text width=2cm, text centered, minimum height=1cm},
  block3/.style={rectangle, fill=gray!20, text width=2cm, text centered, minimum height=1cm},
  line/.style={draw, -latex}
]

  % Place nodes
  \node[block1] (input_a) {$Q(x) \cdot M$};
  \node[block1, right=2cm of input_a] (input_b) {$M$};
 
  \node[block2, below=of input_a] (linear2000a) {Linear 2000};
  \node[block2, below=of input_b] (linear2000b) {Linear 2000};
  
  \node[block2, below=of linear2000a] (linear500a) {Linear 500};
  \node[block2, below=of linear2000b] (linear500b) {Linear 500};
   
  % Calculate the horizontal center between linear500a and linear500b
  \path (linear500a) -- (linear500b) coordinate[midway] (center1);
  
  % Place the new node below the center point
  \node[block2, below=2.5cm of center1] (linear1000) {Linear 1000};
  
 
  \node[block3, below=of linear1000] (logits) {Class Logits};
  
\coordinate[below=1cm of center1] (center2);
 
  
  % Draw arrows between node and its node below
  \draw[line] (input_a) -- (linear2000a);
  \draw[line] (input_b) -- (linear2000b);
  \draw[line] (linear2000a) -- (linear500a);
  \draw[line] (linear2000b) -- (linear500b);
  \draw[draw] (linear500a.south) |- (center2);
  \draw[draw] (linear500b.south) |- (center2);
  \draw[line] (center2) -- node[midway, fill=white, above] {Concatenated} (linear1000);
  \draw[line] (linear1000) -- (logits);
  
  % Draw arrows between node and its neighboring node
   \draw[draw, dotted] (linear500a) --  node[midway, fill=white, above] {Shared} (linear500b);
   \draw[draw, dotted] (linear2000a) --  node[midway, fill=white, above] {Shared} (linear2000b);


  
\end{tikzpicture}



==> ICCV2025/figures/dictionary_step.tikz <==
\begin{tikzpicture}
    % Define starting y-position for first dictionary
    \def\ystart{0}
    

    % Define spacing for the image placement
    \def\image_spacing{-1.8}  % Adjust as needed

    % Insert Image with Title X
    \node at (-0.3, \ystart+\image_spacing-0.05) {\(X\)}; % Title above the image
    \node at (0.5, \ystart+\image_spacing) {\includegraphics[width=1cm]{images/horse.png}};

    % Define spacing for CLIP encoder placement
    \def\encoder_spacing{-1.8}  % Adjust to fit below image

    % Draw arrow from image to CLIP encoder
    \draw[-] (1.0, \ystart+\image_spacing) -- ++(0.5, 0.0);

    % Draw arrow from CLIP to embedding vector
    \draw[-] (1.9, \ystart+\image_spacing) -- ++(0.65, 0.0);

    % Draw CLIP Encoder as a trapezoid
    \node[draw, fill=gray!20, trapezium, trapezium angle=80, minimum width=.9cm, minimum height=.3cm, rotate=-90] 
        (clip) at (1.7, \ystart+\encoder_spacing) {CLIP};

    % Define embedding vector position
    \def\embed_x{3}  % X position of the embedding vector
    \def\embed_y{\ystart+\encoder_spacing}  % Align with CLIP model

    % Draw embedding vector (represented as a column of squares)
    \draw[fill=gray!20, draw=gray] (2.5, \encoder_spacing + 0.5) rectangle ++(0.2, -1.0);

    % Draw upper arrow from Q_{\theta^t} to answers
    \draw[->, >=stealth] (3.0, 0.0- 0.5) -- ++(2.85, 0.0);

    % Draw arrow from Q_{\theta^t} to answers
    \draw[->, >=stealth] (1.1, -2.6 - 0.5) -- ++(5.75, 0.0);

    % Draw arrow from embedding to bottom arrow
    \draw[-] (2.6, \encoder_spacing - 0.5) -- ++(0.0, -.8);

    % Draw arrow from answers to top 
    \draw[-] (3.1, \encoder_spacing - 1.0) -- ++(0.0, +2.5);

    % Draw answers to Q^{\theta^t}
    \def\spacing_answers{-2.6}  % Adjust to fit image snugly
    
    \node at (2.2, \ystart+\spacing_answers-0.9) {\(Q_{\theta}(X)\)};
    \foreach \i in {0,1,2,3,4} {
        \draw[fill=blue!20, draw=blue] (3.0, \ystart+\spacing_answers-\i*0.2) rectangle ++(0.2, -0.2);
    }

    % Draw answers to Q^{\theta}
    \def\spacing_answers{0.0}  % Adjust to fit image snugly
    \foreach \i in {0,1,2,3,4} {
        \draw[fill=blue!20, draw=blue] (3.0, \ystart+\spacing_answers-\i*0.2) rectangle ++(0.2, -0.2);
    }

    % Draw mask next to answers of Q^{\theta}
    \def\spacing_answers{0.0}  % Adjust to fit image snugly
    \node at (3.5, \ystart+\spacing_answers+0.3) {Masking};

    \def\maskpattern{{1, 0, 1, 1, 0}}
    \foreach \i in {0,1,2,3,4} {
    \pgfmathparse{\maskpattern[\i]}  % Read predefined pattern
    \ifnum\pgfmathresult=1
        \draw[fill=black, draw=black] (3.7, \ystart+\spacing_answers-\i*0.2) rectangle ++(0.2, -0.2);
    \else
        \draw[fill=white, draw=black] (3.7, \ystart+\spacing_answers-\i*0.2) rectangle ++(0.2, -0.2);
    \fi
    }
    % Draw hadamard product
    \node at (3.45, -0.5) {\(\odot\)};


    % Draw mask next to answers of Q^{\theta^t}
    \def\spacing_answers{-2.6}  % Adjust to fit image snugly
    
    \node at (3.5, \ystart+\spacing_answers-1.5) {Masking};
    \def\maskpattern{{1, 0, 1, 1, 0}}
    \foreach \i in {0,1,2,3,4} {
    \pgfmathparse{\maskpattern[\i]}  % Read predefined pattern
    \ifnum\pgfmathresult=1
        \draw[fill=black, draw=black] (3.7, \ystart+\spacing_answers-\i*0.2) rectangle ++(0.2, -0.2);
    \else
        \draw[fill=white, draw=black] (3.7, \ystart+\spacing_answers-\i*0.2) rectangle ++(0.2, -0.2);
    \fi
    }
    % Draw hadamard product
    \node at (3.45, -3.1) {\(\odot\)};


    % Draw classifier 
        \draw[fill=blue!20, draw=blue] (4.4, \encoder_spacing + 1.8) rectangle ++(1.2, -1.0);
        \node at (5.0, \encoder_spacing + 1.3) {\(f_\psi\)};

    % Draw Querier 
        \draw[fill=blue!20, draw=blue] (4.4, \encoder_spacing - 0.8) rectangle ++(1.2, -1.0);
        \node at (5.0, \encoder_spacing - 1.3) {\(g_{\eta}\)};

    % Draw querier output
    \def\spacing_answers{-2.6}  % Adjust to fit image snugly
    %\node at (8., \ystart+\spacing_answers+0.4) {Mask};
    \def\maskpattern{{0, 1, 1, 1, 1}}
    \foreach \i in {0,1,2,3,4} {
    \pgfmathparse{\maskpattern[\i]}  % Read predefined pattern
    \ifnum\pgfmathresult=1
        \draw[fill=black, draw=black] (6., \ystart+\spacing_answers-\i*0.2) rectangle ++(0.2, -0.2);
    \else
        \draw[fill=white, draw=black] (6., \ystart+\spacing_answers-\i*0.2) rectangle ++(0.2, -0.2);
    \fi
    }
    %\node at (6.2, \ystart+\spacing_answers-1.5) {Select Query};
    
    \def\maskpattern{{0, 0, 1, 1, 0}}
    \foreach \i in {0,1,2,3,4} {
    \pgfmathparse{\maskpattern[\i]}  % Read predefined pattern
    \ifnum\pgfmathresult=1
        \draw[fill=black, draw=black] (6.9, \ystart+\spacing_answers-\i*0.2) rectangle ++(0.2, -0.2);
    \else
        \draw[fill=white, draw=black] (6.9, \ystart+\spacing_answers-\i*0.2) rectangle ++(0.2, -0.2);
    \fi
    }
    % Draw Plus sign
    \node at (6.45, -3.1) {\(\oplus\)};

    % Draw residual connection
    \draw[-] (3.8, -3.6) -- ++(0, -0.15) % Move down
                    -- ++(+2.66, 0) % Move right
                    -- ++(0, 0.55); % Move up
    
    
    % Draw classifier output
    \def\spacing_answers{0}  % Adjust to fit image snugly
    \node at (6.5, \ystart+\spacing_answers-0.5) {CE-Loss};

    
    % Split node 

    

    % Draw arrows connecting querier output to mask for classifier and querier input
    \draw[->, >=stealth] (7.0, -2.6) -- ++(0,1.21)   % Move up
                   -- ++(-3.21,0) % Move left
                   -- ++(0,+0.37); % Move up

    \draw[->, >=stealth] (3.8, -2.2) -- ++(0,-0.4);

    \node at (5.6, \ystart+\spacing_answers-2.25) {Add One Query};

    \node[draw, circle, minimum size=0.2cm] at (3.8, \ystart+\spacing_answers-1.9) { \(\sim\)};

    % Define spacing between dictionaries
    \def\spacing{-2.6}  % Adjust to fit image snugly

    % Draw second dictionary (Blue)
    \node at (0.5, \ystart+\spacing-1.3) {\(Q_{\theta}\)};
    \foreach \i in {0,1,2,3,4} {
        \draw[fill=red!20, draw=red] (0, \ystart+\spacing-\i*0.2) rectangle ++(1, -0.2);
    }
\end{tikzpicture}


==> ICCV2025/figures/querier_arch.tikz <==

\begin{tikzpicture}[
  block1/.style={rectangle, fill=blue!20, text width=2cm, text centered, minimum height=1cm},
  block2/.style={rectangle, fill=red!20, text width=2cm, text centered, minimum height=1cm},
  block3/.style={rectangle, fill=gray!20, text width=2cm, text centered, minimum height=1cm},
  line/.style={draw, -latex}
]

  % Place nodes
  \node[block1] (input_a) {$Q(x) \cdot M$};
  \node[block1, right=2cm of input_a] (input_b) {$M$};
 
  \node[block2, below=of input_a] (linear2000a) {Linear 2000};
  \node[block2, below=of input_b] (linear2000b) {Linear 2000};
  
  \node[block2, below=of linear2000a] (linear500a) {Linear 500};
  \node[block2, below=of linear2000b] (linear500b) {Linear 500};
   
  % Calculate the horizontal center between linear500a and linear500b
  \path (linear500a) -- (linear500b) coordinate[midway] (center1);
  
  % Place the new node below the center point
  \node[block2, below=2.5cm of center1] (linear1000) {Linear 1000};
  
 
  \node[block3, below=of linear1000] (logits) {Query Logits};
  
\coordinate[below=1cm of center1] (center2);
 
  
  % Draw arrows between node and its node below
  \draw[line] (input_a) -- (linear2000a);
  \draw[line] (input_b) -- (linear2000b);
  \draw[line] (linear2000a) -- (linear500a);
  \draw[line] (linear2000b) -- (linear500b);
  \draw[draw] (linear500a.south) |- (center2);
  \draw[draw] (linear500b.south) |- (center2);
  \draw[line] (center2) -- node[midway, fill=white, above] {Concatenated} (linear1000);
  \draw[line] (linear1000) -- (logits);
  
  % Draw arrows between node and its neighboring node
   \draw[draw, dotted] (linear500a) --  node[midway, fill=white, above] {Shared} (linear500b);
   \draw[draw, dotted] (linear2000a) --  node[midway, fill=white, above] {Shared} (linear2000b);
  
\end{tikzpicture}



==> ICCV2025/figures/teaser_fig.tikz <==
\begin{tikzpicture}


	\def\s{.19}
    % Stack of four rectangels
    \foreach \y/\color in {0/red,1/blue,2/yellow,3/green,4/orange} {
        \draw[fill=\color] (-0.6,\y*\s) rectangle +(7*\s,1*\s);
    }
    \node[] at (0.1, 1.15) {\scriptsize Query Dictionary};
    %\node[] at (1.4, -0.3) {\tiny Learnable Vectors in Semantic Embedding Space};
    
    % Add a coordinate system
\begin{scope}[shift={(1.5,0.)}] % Shift the coordinate system to the right
    % Draw axes
    \def\xoffset{0.7}
    \def\yoffset{0.2}
    \draw[thick, ->] (-0.5 + \xoffset,0.2+ \yoffset) -- (0.5 +\xoffset,0.2+\yoffset) node[right] {}; % x-axis
    \draw[thick, ->] (0+\xoffset,-.2+\yoffset) -- (0+\xoffset,.65+ \yoffset) node[above] {}; % y-axis

    % Plot points corresponding to each rectangle
    \def\size{1}   
    \node[circle,fill=red,inner sep=\size] at (1.0,0.2) {};
    \node[circle,fill=blue,inner sep=\size] at (1.,0.7) {};
    \node[circle,fill=orange,inner sep=\size] at (1.2,.55) {};
    \node[circle,fill=green,inner sep=\size] at (.45,0.0) {};
    \node[circle,fill=yellow,inner sep=\size] at (.55,.55) {};

    % Explicitly placing query texts
    \node[anchor=west] at (1.15,0.1) {\tiny Vehicle?};
    \node[anchor=west] at (1.25,0.6) {\tiny Animal?};
    \node[anchor=east] at (0.6,0.7) {\tiny Swims?};
    \node[anchor=west] at (-0.3,0.2) {\tiny Brown fur?};
    \node[anchor=west] at (1.05,.8) {\tiny Wings?};

    % Title
    \node[] at (0.8, 1.15) {\scriptsize Parameter Space};
\end{scope}



    % Add IP algoritm box
    \draw[fill=black!10, draw=black] (-0.6, -0.3) rectangle ++(4., -.5);
    \node at (1.5,  -0.55) {\scriptsize IP Algorithm};


    % Input Image
    \node at (-0.1, -2.2) {\includegraphics[width=1cm]{images/horse.png}};
    \node at (-0.1, -1.55) {\scriptsize Input Image};


    % Classifier
    \draw[fill=black!10, draw=black] (5., 0.6) rectangle ++(1.6, -0.5);
    \node at (5.8, 0.35) {\scriptsize Classifier};
    \node at (5.8, 1.15) {\scriptsize Prediction: Horse};
    
    %\node at (5.0, -3.) {Query-Answer Chain};
    % History Box
    \draw[fill=black!10, draw=black] (4.4, -1.2) rectangle ++(3., -1.5);
    
    % Queries inside the box
    \def\startx{4.5}  % Left margin inside the box
    \def\starty{-1.5} % Starting y position inside the box
    \def\sepy{0.3}    % Vertical separation between lines
    \def\offset{0.05}
    
    \node[anchor=west, align=left, font=\scriptsize] at (\startx, \starty) {\underline{Query-Answer History}};
    \node[anchor=west, align=left, font=\scriptsize] at (\startx, \starty - \sepy - \offset) {1. Query: Animal? \textbf{Yes}.};
    \node[anchor=west, align=left, font=\scriptsize] at (\startx, \starty - 2*\sepy -\offset) {2. Query: Swims? \textbf{No}.};
    \node[anchor=west, align=left, font=\scriptsize] at (\startx, \starty - 3*\sepy -\offset) {3. Query: Pony Tail? \textbf{Yes}.};
    %\node[anchor=west, align=left, font=\scriptsize] at (\startx, \starty - 4*\sepy) {4. Query: Pony tail? \textbf{Yes}.};
    

    % Next query
    \def\y{1.0}
    \draw[fill=blue] (0.8,\y*\s - 1.5) rectangle +(7*\s,1*\s);
    %\node at (2.8, -1.22) {\scriptsize Next Query};

    % Answer mechanism
    %\draw[fill=black!10, draw=black] (0.8, -1.7) rectangle ++(1.35, -1.0);
    %\node at (1.47, -2.1) {\scriptsize Answer};
    %\node at (1.47, -2.35) {\scriptsize Mechanism};

    % Answer to query
    \node at (3.25, -2.2) {\scriptsize Wings? \textbf{No}.};
    
    % Split node
    \node[draw, diamond, aspect=.55] (decision) at (5.8,-0.6) {};

    % Arrow IP alg to next query
    \draw[->, >=stealth] (1.45,-0.8) -- ++(0.0,-0.3);
    % Arrow Next query to answer mechanism
    \draw[-, >=stealth] (1.45,-1.3) -- ++(0.0,-0.9);
    % Arrow image to query-answer
    \draw[->, >=stealth] (.4,-2.2) -- ++(2.1,0.0);
    % Arrow answer mechanism to query answer
    %\draw[->, >=stealth] (2.15,-2.2) -- ++(0.3,0.0);
    % Arrow query answer to history
    \draw[->, >=stealth] (3.95,-2.2) -- ++(0.43,0.0);
    % Arrow history to split node
    \draw[-] (5.8,-1.2) -- ++(0.0,0.3);
    % Arrow from split node to classifier
    \draw[->, >=stealth] (5.8,-0.3) -- ++(0.0,0.4);
    % Arrow from split node to IP algorithm
    \draw[->, >=stealth] (5.6,-0.6) -- ++(-2.2,0.0);
    % Arrow from classifier to prediction
    \draw[->, >=stealth] (5.8,0.6) -- ++(0.0,0.4);

    % Select tau queries
    %\node at (2.4, -2.25) {Select \(\tau\) Queries};

  \draw (0.5,-1.05) circle (.15cm);
  \node at (0.5,-1.05) {{\scriptsize 1}};

  \draw (1.9,-1.95) circle (.15cm);
  \node at (1.9,-1.95) {{\scriptsize 2}};

  \draw (4.1,-1.95) circle (.15cm);
  \node at (4.1,-1.95) {{\scriptsize 3}};

  \draw (6.4,-.6) circle (.15cm);
  \node at (6.4,-.6) {{\scriptsize 4}};


\end{tikzpicture}


==> ICCV2025/figures/vip_step.tikz <==
\begin{tikzpicture}
    % Define starting y-position for first dictionary
    \def\ystart{0}
    

    % Define spacing for the image placement
    \def\image_spacing{-1.8}  % Adjust as needed

    % Insert Image with Title X
    \node at (-0.3, \ystart+\image_spacing-0.05) {\(X\)}; % Title above the image
    \node at (0.5, \ystart+\image_spacing) {\includegraphics[width=1cm]{images/horse.png}};

    % Define spacing for CLIP encoder placement
    \def\encoder_spacing{-1.8}  % Adjust to fit below image

    % Draw arrow from image to CLIP encoder
    \draw[-] (1.0, \ystart+\image_spacing) -- ++(0.5, 0.0);

    % Draw arrow from CLIP to embedding vector
    \draw[-] (1.9, \ystart+\image_spacing) -- ++(0.65, 0.0);

    % Draw CLIP Encoder as a trapezoid
    \node[draw, fill=gray!20, trapezium, trapezium angle=80, minimum width=.9cm, minimum height=.3cm, rotate=-90] 
        (clip) at (1.7, \ystart+\encoder_spacing) {CLIP};

    % Define embedding vector position
    \def\embed_x{3}  % X position of the embedding vector
    \def\embed_y{\ystart+\encoder_spacing}  % Align with CLIP model

    % Draw embedding vector (represented as a column of squares)
    \draw[fill=gray!20, draw=gray] (2.5, \encoder_spacing + 0.5) rectangle ++(0.2, -1.0);

    % Draw upper arrow from Q_{\theta^t} to answers
    \draw[->, >=stealth] (3.0, 0.0- 0.5) -- ++(2.85, 0.0);

    % Draw arrow from Q_{\theta^t} to answers
    \draw[->, >=stealth] (1.1, -2.6 - 0.5) -- ++(5.75, 0.0);

    % Draw arrow from embedding to bottom arrow
    \draw[-] (2.6, \encoder_spacing - 0.5) -- ++(0.0, -.8);

    % Draw arrow from answers to top 
    \draw[-] (3.1, \encoder_spacing - 1.0) -- ++(0.0, +2.5);

    % Draw answers to Q^{\theta^t}
    \def\spacing_answers{-2.6}  % Adjust to fit image snugly
    
    \node at (2.2, \ystart+\spacing_answers-0.9) {\(Q_{\theta}(X)\)};
    \foreach \i in {0,1,2,3,4} {
        \draw[fill=blue!20, draw=blue] (3.0, \ystart+\spacing_answers-\i*0.2) rectangle ++(0.2, -0.2);
    }

    % Draw answers to Q^{\theta}
    \def\spacing_answers{0.0}  % Adjust to fit image snugly
    \foreach \i in {0,1,2,3,4} {
        \draw[fill=blue!20, draw=blue] (3.0, \ystart+\spacing_answers-\i*0.2) rectangle ++(0.2, -0.2);
    }

    % Draw mask next to answers of Q^{\theta}
    \def\spacing_answers{0.0}  % Adjust to fit image snugly
    \node at (3.5, \ystart+\spacing_answers+0.3) {Masking};

    \def\maskpattern{{1, 0, 1, 1, 0}}
    \foreach \i in {0,1,2,3,4} {
    \pgfmathparse{\maskpattern[\i]}  % Read predefined pattern
    \ifnum\pgfmathresult=1
        \draw[fill=black, draw=black] (3.7, \ystart+\spacing_answers-\i*0.2) rectangle ++(0.2, -0.2);
    \else
        \draw[fill=white, draw=black] (3.7, \ystart+\spacing_answers-\i*0.2) rectangle ++(0.2, -0.2);
    \fi
    }
    % Draw hadamard product
    \node at (3.45, -0.5) {\(\odot\)};


    % Draw mask next to answers of Q^{\theta^t}
    \def\spacing_answers{-2.6}  % Adjust to fit image snugly
    
    \node at (3.5, \ystart+\spacing_answers-1.5) {Masking};
    \def\maskpattern{{1, 0, 1, 1, 0}}
    \foreach \i in {0,1,2,3,4} {
    \pgfmathparse{\maskpattern[\i]}  % Read predefined pattern
    \ifnum\pgfmathresult=1
        \draw[fill=black, draw=black] (3.7, \ystart+\spacing_answers-\i*0.2) rectangle ++(0.2, -0.2);
    \else
        \draw[fill=white, draw=black] (3.7, \ystart+\spacing_answers-\i*0.2) rectangle ++(0.2, -0.2);
    \fi
    }
    % Draw hadamard product
    \node at (3.45, -3.1) {\(\odot\)};


    % Draw classifier 
        \draw[fill=red!20, draw=red] (4.4, \encoder_spacing + 1.8) rectangle ++(1.2, -1.0);
        \node at (5.0, \encoder_spacing + 1.3) {\(f_\psi\)};

    % Draw Querier 
        \draw[fill=red!20, draw=red] (4.4, \encoder_spacing - 0.8) rectangle ++(1.2, -1.0);
        \node at (5.0, \encoder_spacing - 1.3) {\(g_{\eta}\)};

    % Draw querier output
    \def\spacing_answers{-2.6}  % Adjust to fit image snugly
    %\node at (8., \ystart+\spacing_answers+0.4) {Mask};
    \def\maskpattern{{0, 1, 1, 1, 1}}
    \foreach \i in {0,1,2,3,4} {
    \pgfmathparse{\maskpattern[\i]}  % Read predefined pattern
    \ifnum\pgfmathresult=1
        \draw[fill=black, draw=black] (6., \ystart+\spacing_answers-\i*0.2) rectangle ++(0.2, -0.2);
    \else
        \draw[fill=white, draw=black] (6., \ystart+\spacing_answers-\i*0.2) rectangle ++(0.2, -0.2);
    \fi
    }
    %\node at (6.2, \ystart+\spacing_answers-1.5) {Select Query};
    
    \def\maskpattern{{0, 0, 1, 1, 0}}
    \foreach \i in {0,1,2,3,4} {
    \pgfmathparse{\maskpattern[\i]}  % Read predefined pattern
    \ifnum\pgfmathresult=1
        \draw[fill=black, draw=black] (6.9, \ystart+\spacing_answers-\i*0.2) rectangle ++(0.2, -0.2);
    \else
        \draw[fill=white, draw=black] (6.9, \ystart+\spacing_answers-\i*0.2) rectangle ++(0.2, -0.2);
    \fi
    }
    % Draw Plus sign
    \node at (6.45, -3.1) {\(\oplus\)};

    % Draw residual connection
    \draw[-] (3.8, -3.6) -- ++(0, -0.15) % Move down
                    -- ++(+2.66, 0) % Move right
                    -- ++(0, 0.55); % Move up
    
    
    % Draw classifier output
    \def\spacing_answers{0}  % Adjust to fit image snugly
    \node at (6.5, \ystart+\spacing_answers-0.5) {CE-Loss};

    
    % Split node 

    

    % Draw arrows connecting querier output to mask for classifier and querier input
    \draw[->, >=stealth] (7.0, -2.6) -- ++(0,1.21)   % Move up
                   -- ++(-3.21,0) % Move left
                   -- ++(0,+0.37); % Move up

    \draw[->, >=stealth] (3.8, -2.2) -- ++(0,-0.4);

    \node at (5.6, \ystart+\spacing_answers-2.25) {Add One Query};

    \node[draw, circle, minimum size=0.2cm] at (3.8, \ystart+\spacing_answers-1.9) { \(\sim\)};

    % Define spacing between dictionaries
    \def\spacing{-2.6}  % Adjust to fit image snugly

    % Draw second dictionary (Blue)
    \node at (0.5, \ystart+\spacing-1.3) {\(Q_{\theta}\)};
    \foreach \i in {0,1,2,3,4} {
        \draw[fill=blue!20, draw=blue] (0, \ystart+\spacing-\i*0.2) rectangle ++(1, -0.2);
    }
\end{tikzpicture}


==> figures/classifier_arch.tikz <==

\begin{tikzpicture}[
  block1/.style={rectangle, fill=blue!20, text width=2cm, text centered, minimum height=1cm},
  block2/.style={rectangle, fill=red!20, text width=2cm, text centered, minimum height=1cm},
  block3/.style={rectangle, fill=gray!20, text width=2cm, text centered, minimum height=1cm},
  line/.style={draw, -latex}
]

  % Place nodes
  \node[block1] (input_a) {$Q(x) \cdot M$};
  \node[block1, right=2cm of input_a] (input_b) {$M$};
 
  \node[block2, below=of input_a] (linear2000a) {Linear 2000};
  \node[block2, below=of input_b] (linear2000b) {Linear 2000};
  
  \node[block2, below=of linear2000a] (linear500a) {Linear 500};
  \node[block2, below=of linear2000b] (linear500b) {Linear 500};
   
  % Calculate the horizontal center between linear500a and linear500b
  \path (linear500a) -- (linear500b) coordinate[midway] (center1);
  
  % Place the new node below the center point
  \node[block2, below=2.5cm of center1] (linear1000) {Linear 1000};
  
 
  \node[block3, below=of linear1000] (logits) {Class Logits};
  
\coordinate[below=1cm of center1] (center2);
 
  
  % Draw arrows between node and its node below
  \draw[line] (input_a) -- (linear2000a);
  \draw[line] (input_b) -- (linear2000b);
  \draw[line] (linear2000a) -- (linear500a);
  \draw[line] (linear2000b) -- (linear500b);
  \draw[draw] (linear500a.south) |- (center2);
  \draw[draw] (linear500b.south) |- (center2);
  \draw[line] (center2) -- node[midway, fill=white, above] {Concatenated} (linear1000);
  \draw[line] (linear1000) -- (logits);
  
  % Draw arrows between node and its neighboring node
   \draw[draw, dotted] (linear500a) --  node[midway, fill=white, above] {Shared} (linear500b);
   \draw[draw, dotted] (linear2000a) --  node[midway, fill=white, above] {Shared} (linear2000b);


  
\end{tikzpicture}



==> figures/querier_arch.tikz <==

\begin{tikzpicture}[
  block1/.style={rectangle, fill=blue!20, text width=2cm, text centered, minimum height=1cm},
  block2/.style={rectangle, fill=red!20, text width=2cm, text centered, minimum height=1cm},
  block3/.style={rectangle, fill=gray!20, text width=2cm, text centered, minimum height=1cm},
  line/.style={draw, -latex}
]

  % Place nodes
  \node[block1] (input_a) {$Q(x) \cdot M$};
  \node[block1, right=2cm of input_a] (input_b) {$M$};
 
  \node[block2, below=of input_a] (linear2000a) {Linear 2000};
  \node[block2, below=of input_b] (linear2000b) {Linear 2000};
  
  \node[block2, below=of linear2000a] (linear500a) {Linear 500};
  \node[block2, below=of linear2000b] (linear500b) {Linear 500};
   
  % Calculate the horizontal center between linear500a and linear500b
  \path (linear500a) -- (linear500b) coordinate[midway] (center1);
  
  % Place the new node below the center point
  \node[block2, below=2.5cm of center1] (linear1000) {Linear 1000};
  
 
  \node[block3, below=of linear1000] (logits) {Query Logits};
  
\coordinate[below=1cm of center1] (center2);
 
  
  % Draw arrows between node and its node below
  \draw[line] (input_a) -- (linear2000a);
  \draw[line] (input_b) -- (linear2000b);
  \draw[line] (linear2000a) -- (linear500a);
  \draw[line] (linear2000b) -- (linear500b);
  \draw[draw] (linear500a.south) |- (center2);
  \draw[draw] (linear500b.south) |- (center2);
  \draw[line] (center2) -- node[midway, fill=white, above] {Concatenated} (linear1000);
  \draw[line] (linear1000) -- (logits);
  
  % Draw arrows between node and its neighboring node
   \draw[draw, dotted] (linear500a) --  node[midway, fill=white, above] {Shared} (linear500b);
   \draw[draw, dotted] (linear2000a) --  node[midway, fill=white, above] {Shared} (linear2000b);
  
\end{tikzpicture}


